Pulse Frequency Fluctuations of Persistent Accretion Powered Pulsars

In this study, we examine the long term torque noise fluctuations of persistent Xray binaries Her X-1, Vela X-1, GX 301-2, CEN X-3, 4U 1538-53, OAO 1657-415 and 4U 1626-67 using the historical pulse frequency measurements provided by CGRO/BATSE and Fermi/GBM. We find that known disk-fed sources exhibit $1/\omega^{2}$ red noise component in their power density spectra which is saturated over long timescales. On the other hand, wind-fed sources form a clear white noise component and the wind-fed sources with occasional transient disk formation imprint $1/\omega$ type flicker noise. We discuss their long-term timing noise properties based on the models to describe the power density spectrum of pulse frequency derivative fluctuations in terms of monochromatic and colored noise processes. Furthermore, we investigate the relation between measured timing noise strengths and other independently measured physical parameters. Despite the low number of sample sources, we suggest that noise strengths of these sources are correlated with their luminosities and uncorrelated with their magnetic fields strengths, implying that the dominant noise generating mechanism is accretion

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
